High-frequency asymptotic behavior of self-energies in quantum impurity models

We present explicit expressions for the high-frequency asymptotic behavior of electron self-energy of general quantum impurity models, which may be useful for improving the convergence of dynamical mean-field calculations and for the analytic continuation of the electron self-energy. We also give results, expressed in more physical terms, for the two-orbital and three-orbital rotationally invariant Slater-Kanamori interactions, in order to facilitate calculations of transition metal oxides.

==> README.TXT <==
================================= README.TXT =================================
All Authors: Xin Wang, Hung The Dang, Andrew J. Millis

Title: High-frequency asymptotic behavior of self-energies in quantum impurity models

Description: 
The supplementary materials include a PDF file and a Mathematica notebook ".nb"
file, which are two versions of the same code that calculates the commutators
and anticommutators needed for the asymptotic behavior of the self-energies. The
PDF file is intended for readers who just want to read the code or who do not
have a Mathematica software; The Mathematica notebook ".nb" file is intended for
readers interested in testing the calculation or for those who want to
calculate the asymptotic expression for Hamiltonians customized by themselves.

Total No. of Files: 3

Filenames: 
Asymptotics_supplementary.pdf, Asymptotics_supplementary.nb, README.TXT

Filetypes: The supplementary materials contain a PDF file and a Mathematica notebook ".nb"
file, which are two versions of the same code.
==============================================================================
